Towards Parameterized Hardness on Maintaining Conjunctive Queries

We investigate the fine-grained complexity of dynamically maintaining the result of fixed self-join free conjunctive queries under single-tuple updates. Prior work shows that free-connex queries can be maintained in update time $O(|D|^{\delta})$ for some $\delta \in [0.5, 1]$, where $|D|$ is the size of the current database. However, a gap remains between the best known upper bound of $O(|D|)$ and lower bounds of $\Omega(|D|^{0.5-\epsilon})$ for any $\epsilon \ge 0$. We narrow this gap by introducing two structural parameters to quantify the dynamic complexity of a conjunctive query: the height $k$ and the dimension $d$. We establish new fine-grained lower bounds showing that any algorithm maintaining a query with these parameters must incur update time $\Omega(|D|^{1-1/\max(k,d)-\epsilon})$, unless widely believed conjectures fail. These yield the first super-$\sqrt{|D|}$ lower bounds for maintaining free-connex queries, and suggest the tightness of current algorithms when considering arbitrarily large $k$ and~$d$. Complementing our lower bounds, we identify a data-dependent parameter, the generalized $H$-index $h(D)$, which is upper bounded by $|D|^{1/d}$, and design an efficient algorithm for maintaining star queries, a common class of height 2 free-connex queries. The algorithm achieves an instance-specific update time $O(h(D)^{d-1})$ with linear space $O(|D|)$. This matches our parameterized lower bound and provides instance-specific performance in favorable cases.

==> bipartite.tikz <==
\resizebox{\linewidth}{!}{
    \begin{tikzpicture}[
        % Define styles for nodes
        attribute/.style={circle, draw=blue!80, fill=blue!10, thick, minimum size=1cm, inner sep=0pt},
        relation/.style={rectangle, draw=red!80, fill=red!10, thick, minimum size=1cm, minimum width=1.2cm, inner sep=0pt, rounded corners},
        highlight_relation/.style={relation, draw=red!100, fill=red!30, ultra thick},
        % Define style for edges
        edge/.style={thick, draw=gray!80},
        highlight_edge/.style={ultra thick, draw=red!90},
        font=\Large
    ]

        % --- Left Side: Attributes (x nodes) ---
        \node[attribute] (x3) at (0, 3.5) {$x_3$};
        \node[attribute] (x4) at (0, 2.2) {$x_4$};
        \node[attribute] (x5) at (0, 0.9) {$x_{9}$};
        \node[attribute] (x6) at (0, -0.5) {$x_6$};

        % --- Right Side: Relations (R nodes) ---
        
        % Column 1: R2, R4, R7, R8, R9
        % Placed closely to attributes at x=3.5
        \node[highlight_relation] (R2) at (2.5, 4) {$R_2$};
        \node[highlight_relation] (R4) at (2.5, 2.75) {$R_4$};
        \node[highlight_relation] (R7) at (2.5, 0.25) {$R_{10}$};
        \node[highlight_relation] (R8) at (2.5,-1) {$R_8$};
        \node[relation] (R9) at (2.5, 1.5) {$R_9$};

        % Column 2: R1, R5, R6
        % Placed closely to Column 1 at x=5
        \node[relation] (R1) at (4, 3) {$R_1$};
        \node[relation] (R5) at (4, 1.5) {$R_5$};
        \node[relation] (R6) at (4, 0) {$R_6$};

        % --- Connections (Edges) ---
        
        % Highlighted connections
        \draw[highlight_edge] (x3) -- (R2);
        \draw[highlight_edge] (x4) -- (R4);
        \draw[highlight_edge] (x6) -- (R8);

        % Normal connections
        %\draw[edge] (x4) -- (R7);
        \draw[highlight_edge] (x5) -- (R7);
        \draw[edge] (x3) -- (R9);
        \draw[edge] (x6) -- (R9);

    \end{tikzpicture}
}

==> gentree.tikz <==


\begin{tikzpicture}[font=\footnotesize]
  % 根节点
  \node (root) at (0, 0) { \textbf{\color{red}$[x_4]$}};

  % --- 第二层 ---
  % 左侧 R4 分支 (向内收缩)
  \node (r4) at (-2.2, -1.2) {$R_4(x_4, x_7)$};
  
  % 右侧 R3 分支 (向左大幅平移，靠近中心)
  \node (r3) at (2.0, -1.2) {\color{red}$R_3(x_3, x_4, x_5, x_6)$};

  % --- 第三层 ---
  % R4 的子节点
  \node (r5) at (-2.2, -2.6) {$R_5(x_7, x_8)$};

  % R3 的子节点群 (极度紧凑布局)
  % R9 紧贴左侧分支，R7 居中，R2 紧随其后
  \node (r9) at (-0.1, -2.6) {$R_9(x_3, x_6)$}; 
  \node (r7) at (2.1, -2.6) {\color{red}$R_7(x_4, x_5, x_9)$};
  \node (r2) at (4.2, -2.6) {$R_2(x_2, x_3)$};

  % --- 第四层 ---
  % R5 的子节点
  \node (r6) at (-2.2, -4.0) {$R_6(x_8)$};

  % R9 的子节点 (R8 接在 R9 下面)
  \node (r8) at (-0.1, -4.0) {$R_8(x_6)$};
  \node (r10) at (2.1, -4.0) {$R_{10}(x_9)$};
  % R2 的子节点
  \node (r1) at (4.2, -4.0) {$R_1(x_1, x_2)$};

  % --- 连接线 ---
  \begin{scope}[every path/.style={<-}]
    % 根连接
    \draw (root) -- (r4);
    \draw (root) -- (r3);

    % R4 分支
    \draw (r4) -- (r5);
    \draw (r5) -- (r6);

    % R3 分支
    \draw (r3) -- (r9);
    \draw (r3) -- (r7);
    \draw (r3) -- (r2);
    
    % R9 分支
    \draw (r9) -- (r8);
    \draw (r7) -- (r10);
    % R2 分支
    \draw (r2) -- (r1);
  \end{scope}

\end{tikzpicture}

==> hypergraph.tikz <==
%==========================================
% 配色方案 (Tableau 10 风格)
% ==========================================
\definecolor{csBlue}{HTML}{4E79A7}
\definecolor{csOrange}{HTML}{F28E2B}
\definecolor{csRed}{HTML}{E15759}
\definecolor{csTeal}{HTML}{76B7B2}
\definecolor{csGreen}{HTML}{59A14F}
\definecolor{csYellow}{HTML}{EDC948}
\definecolor{csPurple}{HTML}{B07AA1}
\definecolor{csPink}{HTML}{FF9DA7}
\definecolor{csBrown}{HTML}{9C755F}
\definecolor{csGray}{HTML}{BAB0AC}

\begin{tikzpicture}[
    % 顶点样式：实心小黑点
    vertex/.style={
        circle,
        fill=black!85,
        inner sep=0pt,
        minimum size=4.5pt,
    },
    nonoutput/.style={
        circle,
        draw=black,
        inner sep=0pt,
        minimum size=4.5pt,
    },
    % 顶点标签样式
    vertexLabel/.style={
        font=\sffamily\scriptsize,
        text=black
    },
    % 超边通用样式
    hyperedge/.style={
        draw,
        fill opacity=0.15,
        draw opacity=0.8,
        line width=0.8pt,
    },
    % 超边文字标签样式
    edgeLabel/.style={
        font=\sffamily\tiny\bfseries,
        text opacity=1
    }
]

    % ==========================================
    % 1. 定义顶点位置 (大幅压缩间距)
    % 水平间距约 1.2 - 1.4，垂直间距约 1.2
    % ==========================================
    
    % 左侧
    % 将 x1 移至 x2 正下方 (1.4, -1.2)
    \node[nonoutput, label={[vertexLabel]left:$x_1$}] (x1) at (1.4, -1.2) {};
    % x2 标签移至左上角，避让下方和右侧的连线
    \node[nonoutput, label={[vertexLabel]above left:$x_2$}] (x2) at (1.4, 0) {};
    \node[vertex, label={[vertexLabel]below:$x_3$}] (x3) at (2.8, 0) {};
    
    % 中间
    \node[nonoutput, label={[vertexLabel]below:$x_6$}] (x6) at (2.8, -1.2) {};
    \node[vertex, label={[vertexLabel]below left:$x_4$}] (x4) at (4.2, 0) {};
    \node[nonoutput, label={[vertexLabel]below:$x_5$}] (x5) at (4.2, -1.2) {};
    
    % 右侧/上方
    \node[vertex, label={[vertexLabel]right:$x_9$}] (x9) at (5.5, -0.6) {};
    \node[nonoutput, label={[vertexLabel]below left:$x_7$}] (x7) at (4.2, 1.2) {};
    \node[nonoutput, label={[vertexLabel]below right:$x_8$}] (x8) at (5.6, 1.2) {};

    % ==========================================
    % 2. 绘制超边
    % 使用 "rounded corners" 技术创建平滑的流线型凸包
    % ==========================================
    \begin{scope}
        
        % R1(x1, x2) - Blue (胶囊形) -> 自动适应为垂直
        \draw[hyperedge, csBlue, fill=csBlue, rounded corners=6pt] 
            ($(x1)+(-0.25, -0.25)$) rectangle ($(x2)+(0.25, 0.25)$);
        % 调整 R1 标签位置到左侧
        \node[edgeLabel, csBlue] at (0.95, -0.6) {$R_1$};
        
        % R2(x2, x3) - Orange (胶囊形)
        \draw[hyperedge, csOrange, fill=csOrange, rounded corners=6pt] 
            ($(x2)+(-0.25, -0.25)$) rectangle ($(x3)+(0.25, 0.25)$);
        \node[edgeLabel, csOrange] at (2.1, 0.4) {$R_2$};
        
        % R3(x3, x4, x5, x6) - Green (圆角矩形块)
        \draw[hyperedge, csGreen, fill=csGreen, rounded corners=10pt] 
            ($(x3)+(-0.3, 0.3)$) -- ($(x4)+(0.3, 0.3)$) -- 
            ($(x5)+(0.3, -0.3)$) -- ($(x6)+(-0.3, -0.3)$) -- cycle;
        \node[edgeLabel, csGreen] at (2.3, -0.6) {$R_3$};

        % R9(x3, x6) - Red (垂直胶囊)
        % 稍微偏移一点避免与 R3 边缘完全重合，增加层次感
        \draw[hyperedge, csRed, fill=csRed, rounded corners=5pt] 
            ($(x3)+(-0.15, 0.2)$) rectangle ($(x6)+(0.15, -0.2)$);
        \node[edgeLabel, csRed] at (3.25, -0.6) {$R_9$};
        
        % R4(x4, x7) - Teal (垂直胶囊)
        \draw[hyperedge, csTeal, fill=csTeal, rounded corners=6pt] 
            ($(x7)+(-0.25, 0.25)$) rectangle ($(x4)+(0.25, -0.25)$);
        \node[edgeLabel, csTeal] at (3.8, 0.6) {$R_4$};
        
        % R5(x7, x8) - Purple (水平胶囊)
        \draw[hyperedge, csPurple, fill=csPurple, rounded corners=6pt] 
            ($(x7)+(-0.25, -0.25)$) rectangle ($(x8)+(0.25, 0.25)$);
        \node[edgeLabel, csPurple] at (4.9, 1.6) {$R_5$};
        
        % R7(x4, x5, x9) - Yellow (圆角三角形)
        \draw[hyperedge, csYellow!90!black, fill=csYellow, rounded corners=12pt] 
            ($(x4)+(-0.2, 0.3)$) -- 
            ($(x9)+(0.35, 0)$) -- 
            ($(x5)+(-0.2, -0.3)$) -- cycle;
        \node[edgeLabel, csYellow!90!black] at (5.0, -0.2) {$R_7$};
        
        % R6(x8) - Pink (正圆)
        \draw[hyperedge, csPink, fill=csPink] (x8) circle (0.3cm);
        \node[edgeLabel, csPink] at (6.0, 1.3) {$R_6$};
        
        % R8(x6) - Brown (正圆)
        \draw[hyperedge, csBrown, fill=csBrown] (x6) circle (0.3cm);
        \node[edgeLabel, csBrown] at (2.4, -1.3) {$R_8$};

        \draw[hyperedge, csPink, fill=csGray] (x9) circle (0.3cm);
        \node[edgeLabel, csPink] at (6, -1) {$R_{10}$};

        % 新增路径：连接 x1 -> x2 -> x3 -> x4 -> x7 -> x8
        % 使用标准红色 (red) 和较粗的线条 (1.5pt) 进行强调
        % line join=round 让折线拐角更圆滑
        \draw[draw=red, line width=1pt, line cap=round, line join=round] 
            (x2) -- (x3) -- (x4) -- (x7) -- (x8);
        
    \end{scope}

\end{tikzpicture}
